ReCoCo: From Patches to Compositions for Visual Representation Learning

Self-supervised learning has produced powerful visual representations, yet learning strong dense features remains challenging. While consistency between augmented views provides strong image-level supervision, extending this principle to local visual content is less straightforward. Existing approaches often match individual patches across views or identify coherent regions, introducing uncertainties in correspondence estimation and assumptions about how visual content should be grouped. We introduce ReCoCo (Regional Composition Consistency), a principled approach that extends cross-view consistency to the regional level without requiring such correspondences or semantic grouping. ReCoCo represents the content shared between augmented views through compositions of their patch-level predictions over learned visual prototypes. By aligning these compositions, the model learns from regions containing multiple visual concepts without requiring them to be separated beforehand. ReCoCo integrates naturally with teacher-student self-distillation and introduces no additional learned parameters. Extensive experiments demonstrate substantial improvements in frozen-feature segmentation, clustering, and regional retrieval while maintaining competitive image-level recognition, alleviating the trade-off between dense and global representation quality.

==> img/variance_src/variance_data.json <==
{
 "description": "Variance of the l2-normalised final-block patch features (after the final LayerNorm) of VOC2012 validation objects at 448x448: 2,184 objects with at least eight patches of at least 90% instance purity, 20 classes, class-balanced means. within_objects: mean squared distance of patches to their object mean; between_objects: of object means to their class mean; between_classes: of class means to their mean. std_across_classes: standard deviation of the per-class values; ci95: basic bootstrap interval over images (1,000 draws).",
 "models": {
  "ibot": {
   "within_objects": {
    "mean": 0.475,
    "std_across_classes": 0.0715,
    "ci95": [
     0.4678,
     0.4817
    ]
   },
   "between_objects": {
    "mean": 0.2608,
    "std_across_classes": 0.0643,
    "ci95": [
     0.2589,
     0.2711
    ]
   },
   "between_classes": {
    "mean": 0.1078,
    "std_across_classes": 0.0351,
    "ci95": [
     0.0999,
     0.108
    ]
   }
  },
  "continued": {
   "within_objects": {
    "mean": 0.3999,
    "std_across_classes": 0.0696,
    "ci95": [
     0.3934,
     0.4064
    ]
   },
   "between_objects": {
    "mean": 0.2351,
    "std_across_classes": 0.0592,
    "ci95": [
     0.2328,
     0.2447
    ]
   },
   "between_classes": {
    "mean": 0.1201,
    "std_across_classes": 0.0355,
    "ci95": [
     0.1119,
     0.1213
    ]
   }
  },
  "recoco": {
   "within_objects": {
    "mean": 0.1446,
    "std_across_classes": 0.0417,
    "ci95": [
     0.1416,
     0.1476
    ]
   },
   "between_objects": {
    "mean": 0.2688,
    "std_across_classes": 0.0833,
    "ci95": [
     0.2656,
     0.2806
    ]
   },
   "between_classes": {
    "mean": 0.341,
    "std_across_classes": 0.0795,
    "ci95": [
     0.3297,
     0.3446
    ]
   }
  }
 }
}
